Search for the direct production of charginos, neutralinos and staus in final states with at least two hadronically decaying taus and missing transverse momentum in $pp$ collisions at $\sqrt{s}$ = 8 TeV with the ATLAS detector

Results of a search for the electroweak associated production of charginos and next-to-lightest neutralinos, pairs of charginos or pairs of tau sleptons are presented. These processes are characterised by final states with at least two hadronically decaying tau leptons, missing transverse momentum and low jet activity. The analysis is based on an integrated luminosity of 20.3 fb$^{-1}$ of proton--proton collisions at $\sqrt{s}=8$ TeV recorded with the ATLAS experiment at the Large Hadron Collider. No significant excess is observed with respect to the predictions from Standard Model processes. Limits are set at 95% confidence level on the masses of the lighter chargino and next-to-lightest neutralino for various hypotheses for the lightest neutralino mass in simplified models. In the scenario of direct production of chargino pairs, with each chargino decaying into the lightest neutralino via an intermediate tau slepton, chargino masses up to 345 GeV are excluded for a massless lightest neutralino. For associated production of mass-degenerate charginos and next-to-lightest neutralinos, both decaying into the lightest neutralino via an intermediate tau slepton, masses up to 410 GeV are excluded for a massless lightest neutralino.

==> Metadata.txt <==
Title: Search for the direct production of charginos, neutralinos and staus in final states with at least two hadronically decaying taus and missing transverse momentum in $pp$ collisions at $\sqrt{s}$~=~8\,TeV with the ATLAS detector
Authors: ATLAS collaboration
Comments: 35 pages plus author list + cover pages (58 pages total), 10 figures, 10 tables, submitted to JHEP, All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/SUSY-2013-14/ 
Report-no: CERN-PH-EP-2014-111
	
Results of a search for the electroweak associated production of charginos and next-to-lightest neutralinos, pairs of charginos or pairs of 
tau sleptons are presented. These processes are characterised by final states with at least  two hadronically decaying tau leptons,
missing transverse momentum and low jet activity. 
The analysis is based on an integrated luminosity of 20.3~fb$^{-1}$ of proton--proton collisions at $\sqrt{s}=8$~TeV recorded with the ATLAS experiment at the Large Hadron Collider.
No significant excess is observed with respect to the predictions from Standard Model processes.
Limits are set at 95\% confidence level on the masses of the lighter chargino and next-to-lightest neutralino for various hypotheses for the lightest neutralino mass in simplified models.
In the scenario of direct production of chargino pairs, with each chargino decaying into the lightest neutralino via an intermediate tau slepton, 
chargino masses up to 345 GeV are excluded for a massless lightest neutralino. For associated production of mass-degenerate charginos and next-to-lightest 
neutralinos, both decaying into the lightest neutralino via an intermediate tau slepton, masses up to 410 GeV are excluded for a massless lightest neutralino.


==> systSRWW.txt <==
--------------------------------------
SR		SRWWa	SRWWb	SRWWc
--------------------------------------
totalbkg	117.90	13.61	7.41
totalerr	14.62	2.34	1.51
--------------------------------------
btag_bCR	0.48	0.09	0.03
btag_bMC	0.00	0	0
btag_cCR	0.01	0	0
btag_cMC	0.00	0	0
btag_lCR	0.07	0.03	0.02
btag_lMC	0.01	0	0
elec_eerCR	0.13	0.18	0.20
elec_eerMC	0.16	0	0
elec_eespsCR	0.09	0	0.13
elec_eespsMC	0.16	0.01	0.03
elec_eeszCR	1.24	0.01	0.26
elec_eeszMC	0.06	0.10	0.02
elec_esloCR	0.05	0	0
elec_esloMC	0.19	0	0.01
elec_esmaCR	0.05	0.02	0.16
elec_esmaMC	0.05	0	0.01
fake_elfr	0.05	0.15	0.08
fake_elre	0.07	0.05	0.03
fake_mufr	0.07	0.03	0.01
fake_mure	0.02	0.04	0.03
gen_WW		12.81	1.74	1.01
gen_ifsr	0.76	0.07	0.04
gen_ps		4.55	0.59	0.17
gen_ttbar	2.28	0.25	0.06
jet_jerCR	2.24	0.31	0.52
jet_jerMC	0.48	0.26	0
jet_jesCR	2.80	0.54	0.02
jet_jesMC	0.26	0.07	0.02
lumi		0.12	0.02	0.01
mu_WW		6.51	0.56	0.32
mu_top		0.56	0.20	0.12
muon_idCR	0.02	0.02	0.06
muon_idMC	0.01	0	0
muon_msCR	0.11	0.03	0.01
muon_msMC	0.01	0.08	0
soft_resoCR	1.01	0.12	0.02
soft_resoMC	0.14	0	0
soft_scaleCR	0.63	0.62	0.32
soft_scaleMC	0.15	0.01	0.01
stat_Higgs	0.09	0.05	0.03
stat_WW		2.32	0.73	0.58
stat_ZX		0.56	0.12	0.14
stat_fake	0.31	0.25	0.15
stat_top	2.42	0.85	0.56
--------------------------------------


==> systSRmT2.txt <==
--------------------------------------------------------------
SRmT2           90,ee   90,mm   90,em   110,ee  110,mm  110,em
--------------------------------------------------------------
totalbkg        16.63   22.44   20.66   6.12    6.29    4.44
totalerr        2.31    3.32    3.23    2.18    2.38    2.00
--------------------------------------------------------------
btag_l          0.04    0.04    0.04    0.01    0.02    0.01
elec_eer        0.01    0.00    0.03    0.04    0.00    0.02
elec_eesmat     0.13    0.00    0.07    0.15    0.00    0.01
elec_eesps      0.00    0.00    0.00    0.02    0.00    0.00
elec_eesZ       0.64    0.00    0.92    0.28    0.00    0.05
gen_WW          1.12    1.52    1.69    1.42    1.51    1.89
gen_ZV          1.14    1.31    0.18    1.32    1.66    0.09
gen_top         0.21    0.62    1.40    0.17    0.00    0.14
jet_jer         1.58    3.77    2.39    0.85    0.79    0.30
jet_jes         0.06    0.01    0.03    0.08    0.04    0.00
lumi            0.00    0.00    0.01    0.00    0.00    0.00
mu_top          0.04    0.11    0.25    0.03    0.00    0.02
mu_WW           1.14    1.55    1.73    0.33    0.35    0.44
mu_ZV           0.91    1.04    0.11    0.46    0.58    0.03
muon_id         0.00    0.00    0.01    0.00    0.00    0.00
muon_ms         0.00    0.12    0.38    0.00    0.03    0.00
soft_reso       0.27    0.05    0.23    0.14    0.05    0.00
soft_scale      0.16    0.71    1.22    0.12    0.04    0.03
stat_WW         0.81    0.90    0.85    0.44    0.44    0.43
stat_ZV         0.48    0.45    0.18    0.28    0.27    0.08
stat_Zjet       0.00    0.00    0.00    0.00    0.00    0.00
stat_top        0.86    0.93    1.28    0.49    0.00    0.40
stat_Higgs      0.04    0.03    0.05    0.03    0.02    0.04
fake_stat       0.14    0.12    0.11    0.08    0.12    0.13
fake_syst       0.10    0.09    0.07    0.04    0.00    0.02
--------------------------------------------------------------

